A Consistent Higher-Order Isogeometric Shell Formulation

Shell analysis is a well-established field, but achieving optimal higher-order convergence rates for such simulations is a difficult challenge. We present an isogeometric Kirchhoff-Love shell framework that treats every numerical aspect in a consistent higher-order accurate way. In particular, a single trimmed B-spline surface provides a sufficiently smooth geometry, and the non-symmetric Nitsche method enforces the boundary conditions. A higher-order accurate reparametrization of cut knot spans in the parameter space provides a robust, higher-order accurate quadrature for (multiple) trimming curves, and the extended B-spline concept controls the conditioning of the resulting system of equations. Besides these components ensuring all requirements for higher-order accuracy, the presented shell formulation is based on tangential differential calculus, and level-set functions define the trimming curves. Numerical experiments confirm that the approach yields higher-order convergence rates, given that the solution is sufficiently smooth.

==> ReadME_For_Arxiv.txt <==
All content (files + subfolders) of the folder Arxiv shall compressed to a ZIP File an then uploaded to Arxiv.

****************************************************************************************
Note that the headfile MUST be named ms.tex AND the ZIP MUST also contain the ms.bbl file
****************************************************************************************

Otherwise the online compilation will fail!!

All figures are converted to pdf and are merged into the folder Pics!
